Extragalactic neutrino emission induced by Supermassive and Stellar Mass Black Hole mergers

The recent detections of binary stellar mass black hole mergers by the LIGO and Virgo Collaborations suggest that such mergers are common occurrences. Galaxy mergers further indicate that supermassive black holes in centers of galaxies also merge and are typically expected to have had at least one merger in their lifetime, possibly many. In the presence of a jet, these mergers are almost always accompanied by a change of the jet direction and a connected jet precession motion, leading to interactions of the jet with ambient matter and producing very high-energy particles, and consequently high-energy gamma-rays and neutrinos. In this work, we investigate the possibility under which conditions such mergers could be the sources of the diffuse astrophysical neutrino flux measured by the IceCube Neutrino Observatory. The main free parameters in the calculation concern the frequency of the mergers and the fraction of energy that is transferred from the gravitationally released energy to neutrinos. We show that the merger rate for SMBBHs must lie between $\sim 10^{-7}$ and $10^{-5}$ Gpc$^{-3}$ yr$^{-1}$. The ratio of energy going to neutrinos during such mergers lies then between $\sim 10^{-6} - 3\cdot 10^{-4}$. For stellar mass BBH mergers, the rate needs to be $\sim 10-100$ Gpc$^{-3}$ yr$^{-1}$ and the expected ratio of neutrino to gravitational wave energy lies in a comparable range as for SMBBHs, $\sim 2 \cdot 10^{-5} - 10^{-3}$. These values lie in a reasonable parameter range, so that the production of neutrinos at the level of the detected neutrino flux is a realistic possibility.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
